Sustainable LLM Inference for Edge AI: Evaluating Quantized LLMs for Energy Efficiency, Output Accuracy, and Inference Latency

Deploying Large Language Models (LLMs) on edge devices presents significant challenges due to computational constraints, memory limitations, inference speed, and energy consumption. Model quantization has emerged as a key technique to enable efficient LLM inference by reducing model size and computational overhead. In this study, we conduct a comprehensive analysis of 28 quantized LLMs from the Ollama library, which applies by default Post-Training Quantization (PTQ) and weight-only quantization techniques, deployed on an edge device (Raspberry Pi 4 with 4GB RAM). We evaluate energy efficiency, inference performance, and output accuracy across multiple quantization levels and task types. Models are benchmarked on five standardized datasets (CommonsenseQA, BIG-Bench Hard, TruthfulQA, GSM8K, and HumanEval), and we employ a high-resolution, hardware-based energy measurement tool to capture real-world power consumption. Our findings reveal the trade-offs between energy efficiency, inference speed, and accuracy in different quantization settings, highlighting configurations that optimize LLM deployment for resource-constrained environments. By integrating hardware-level energy profiling with LLM benchmarking, this study provides actionable insights for sustainable AI, bridging a critical gap in existing research on energy-aware LLM deployment.

==> Figures/summary_metrics.csv <==
Dataset,Model,Mean Energy (J),Std Energy (J),Mean Energy per Token (J),Std Energy per Token (J),Accuracy,Samples,Quantization
bigbenchhard,gemma2_2b_instruct_q3_K_L,325.95093499999996,176.24506061597452,25.999763345886553,16.31427999693088,0.35,200,q3_K_L
commonsenseqa,gemma2_2b_instruct_q3_K_L,203.99538499999989,25.20989746862661,18.58759652697302,2.980879637408423,0.67,200,q3_K_L
gsm8k,gemma2_2b_instruct_q3_K_L,273.49526499999985,54.889735364791754,22.82391508083324,4.723281434995909,0.075,200,q3_K_L
humaneval,gemma2_2b_instruct_q3_K_L,1881.7011036585363,866.7699289707638,10.58352204493255,2.583710270168489,0.25,164,q3_K_L
truthfulqa,gemma2_2b_instruct_q3_K_L,294.78978,87.56043358159306,16.27398289070161,5.248980171243181,0.37,200,q3_K_L
bigbenchhard,gemma2_2b_instruct_q3_K_M,309.6714999999997,167.80200446137806,25.09941640661822,15.72473760825435,0.36,200,q3_K_M
commonsenseqa,gemma2_2b_instruct_q3_K_M,192.5854999999999,25.161281569129763,16.921221159396147,2.567321062981376,0.665,200,q3_K_M
gsm8k,gemma2_2b_instruct_q3_K_M,239.49849999999995,44.68418770554703,20.298488037685992,3.6867675816469445,0.07,200,q3_K_M
humaneval,gemma2_2b_instruct_q3_K_M,1648.9451219512196,700.1095554325483,10.601329809758926,2.678179412602176,0.774390243902439,164,q3_K_M
truthfulqa,gemma2_2b_instruct_q3_K_M,261.3629999999999,72.55436936234705,14.767338187199025,4.899548155457992,0.36,200,q3_K_M
bigbenchhard,gemma2_2b_instruct_q3_K_S,331.71,178.17902436487324,26.105944882799022,17.637161785154444,0.34,200,q3_K_S
commonsenseqa,gemma2_2b_instruct_q3_K_S,206.6180000000001,23.778945883631856,17.12928046398047,2.4869746685395455,0.7,200,q3_K_S
gsm8k,gemma2_2b_instruct_q3_K_S,255.955,53.804624924968884,20.307368230394392,4.553356568808906,0.045,200,q3_K_S
humaneval,gemma2_2b_instruct_q3_K_S,1155.7525853658533,456.3558927663531,6.160965109934931,1.259398809771847,0.018292682926829267,164,q3_K_S
truthfulqa,gemma2_2b_instruct_q3_K_S,276.51,68.12130696273786,15.658259873815364,4.940004085230805,0.395,200,q3_K_S
bigbenchhard,llama32_1b_instruct_fp16,407.41121500000014,226.8564452082666,65.49930910182164,59.9016682234228,0.16,200,fp16
commonsenseqa,llama32_1b_instruct_fp16,209.83450000000042,23.617257121003544,32.1091505411256,14.994025056695822,0.35,200,fp16
gsm8k,llama32_1b_instruct_fp16,258.53,49.86241472301607,58.45468154603964,37.417272179346156,0.025,200,fp16
humaneval,llama32_1b_instruct_fp16,586.52,242.40741889367553,13.097233604007167,4.362513160444946,0.62,50,fp16
truthfulqa,llama32_1b_instruct_fp16,297.92799999999966,85.39642829667481,28.69058442923113,13.683272543771864,0.31,200,fp16
bigbenchhard,llama32_1b_instruct_q8_0,229.21608040201005,130.49369558947882,36.69285168387952,33.68563795967149,0.1658291457286432,199,q8_0
commonsenseqa,llama32_1b_instruct_q8_0,74.705,18.573173906059342,10.57200992063492,4.325646488832298,0.375,200,q8_0
gsm8k,llama32_1b_instruct_q8_0,87.13,26.337834146673647,18.009889633290847,11.39779677918793,0.035,200,q8_0
humaneval,llama32_1b_instruct_q8_0,272.2439024390244,122.93532251096046,4.842656327328612,1.7165946055561965,0.8475609756097561,164,q8_0
truthfulqa,llama32_1b_instruct_q8_0,102.535,31.153676069820662,9.472939501527664,4.034986375460995,0.345,200,q8_0
bigbenchhard,llama32_1b_instruct_q4_1,320.72639593908616,175.35272969048353,45.83565194225909,31.06496758319343,0.14646464646464646,198,q4_1
commonsenseqa,llama32_1b_instruct_q4_1,71.85,13.854865081701835,11.816704004329004,3.623533565899638,0.235,200,q4_1
gsm8k,llama32_1b_instruct_q4_1,107.955,38.29327420378455,11.135797493669195,6.486808782993885,0.035,200,q4_1
humaneval,llama32_1b_instruct_q4_1,346.6829268292683,174.36340853036194,3.1317864936450146,0.844984886677301,0.8414634146341463,164,q4_1
truthfulqa,llama32_1b_instruct_q4_1,96.81,31.64317227710891,13.791000292328931,7.713502098160393,0.265,200,q4_1
bigbenchhard,llama32_1b_instruct_q4_K_M,244.755,141.88301138472494,36.88526515663652,29.12392710877653,0.235,200,q4_K_M
commonsenseqa,llama32_1b_instruct_q4_K_M,72.2,13.093402381720662,9.184174963924965,1.657009372870042,0.435,200,q4_K_M
gsm8k,llama32_1b_instruct_q4_K_M,93.245,23.487299572450432,12.684091256977295,7.170862098905074,0.06,200,q4_K_M
humaneval,llama32_1b_instruct_q4_K_M,248.390243902439,116.22474062643667,4.177103542861989,1.4536471887956934,0.8719512195121951,164,q4_K_M
truthfulqa,llama32_1b_instruct_q4_K_M,99.535,30.04550610633693,9.098080601019245,4.125514795144775,0.335,200,q4_K_M
bigbenchhard,llama32_1b_instruct_q4_0,246.83190954773872,159.55218685797908,28.90845777734956,25.463131651123923,0.2,200,q4_0
commonsenseqa,llama32_1b_instruct_q4_0,72.53,17.03437553151696,9.09012237147472,2.9017586023588913,0.265,200,q4_0
gsm8k,llama32_1b_instruct_q4_0,86.98,25.230586845390935,11.473107469775064,4.8205209239491795,0.05,200,q4_0
humaneval,llama32_1b_instruct_q4_0,294.2317073170732,159.69036748347045,3.705920966435215,1.9347128726322507,0.7926829268292683,164,q4_0
truthfulqa,llama32_1b_instruct_q4_0,97.94,33.436452890663325,8.763165347976674,4.759574056955716,0.385,200,q4_0
bigbenchhard,llama32_1b_instruct_q4_K_S,297.42424242424244,164.7728533965114,41.56341167247073,36.710997649896804,0.2663316582914573,199,q4_K_S
commonsenseqa,llama32_1b_instruct_q4_K_S,70.025,13.476738753763312,9.147704269586622,2.0834300675899344,0.43,200,q4_K_S
gsm8k,llama32_1b_instruct_q4_K_S,91.07,25.65611586750877,11.531861506583384,4.903962751442804,0.035,200,q4_K_S
humaneval,llama32_1b_instruct_q4_K_S,260.3475609756098,116.21249811419185,3.5450127603937385,1.094872237877643,0.8353658536585366,164,q4_K_S
truthfulqa,llama32_1b_instruct_q4_K_S,96.955,28.90815424598305,8.41701771324137,3.582657544429712,0.385,200,q4_K_S
bigbenchhard,llama32_1b_instruct_q3_K_L,140.7537688442211,78.93703329631198,25.22177019336056,22.984031952534206,0.1407035175879397,199,q3_K_L
commonsenseqa,llama32_1b_instruct_q3_K_L,79.84,13.137249966542354,15.594036435786435,6.530387573937936,0.34,200,q3_K_L
gsm8k,llama32_1b_instruct_q3_K_L,111.305,25.938698025852837,19.383993157577716,9.589957353839232,0.03,200,q3_K_L
humaneval,llama32_1b_instruct_q3_K_L,344.9817073170732,168.43547389365116,5.149069876978361,2.347307192036179,0.34146341463414637,164,q3_K_L
truthfulqa,llama32_1b_instruct_q3_K_L,111.03,31.282777383154777,13.174852264279185,8.731743378483259,0.14,200,q3_K_L
bigbenchhard,llama32_1b_instruct_q3_K_M,130.755,77.80522631035804,25.06819953785601,19.51523145057493,0.1,200,q3_K_M
commonsenseqa,llama32_1b_instruct_q3_K_M,73.415,12.603452306818605,19.304993215118216,6.8202073365423646,0.13,200,q3_K_M
gsm8k,llama32_1b_instruct_q3_K_M,102.395,23.914819000761764,15.713090728715729,6.897885164033481,0.03,200,q3_K_M
humaneval,llama32_1b_instruct_q3_K_M,403.4601226993865,214.05307537850794,4.385853501034995,1.8738265295527858,0.5398773006134969,163,q3_K_M
truthfulqa,llama32_1b_instruct_q3_K_M,98.02,28.59225744724694,21.475589668749834,10.484303213482745,0.03,200,q3_K_M
bigbenchhard,llama32_1b_instruct_q3_K_S,263.99497487437185,562.1857281218668,10.952468431833159,17.185676228760858,0.07537688442211055,199,q3_K_S
commonsenseqa,llama32_1b_instruct_q3_K_S,117.72,57.33785615754847,7.064825056611592,4.077728129585668,0.26,200,q3_K_S
gsm8k,llama32_1b_instruct_q3_K_S,194.36363636363637,146.64719599192307,6.6436746640179045,3.394863748468863,0.020202020202020204,198,q3_K_S
humaneval,llama32_1b_instruct_q3_K_S,598.825,407.679790950797,4.40758951175998,2.3478785640029156,0.49375,160,q3_K_S
truthfulqa,llama32_1b_instruct_q3_K_S,160.375,74.81457396381359,6.859681682129836,5.432444106103277,0.075,200,q3_K_S
bigbenchhard,qwen25_05b_instruct_fp16,111.34673366834171,70.43677139484547,13.14139609507353,12.293913912981992,0.271356783919598,199,fp16
commonsenseqa,qwen25_05b_instruct_fp16,56.215,15.06464378809906,12.443257936507935,4.042970200415937,0.32,200,fp16
gsm8k,qwen25_05b_instruct_fp16,119.925,98.91211964193418,8.63537777726579,2.5357965417715267,0.045,200,fp16
humaneval,qwen25_05b_instruct_fp16,563.75,223.1633525062762,2.09834175627964,0.1838210956768898,0.7439024390243902,164,fp16
truthfulqa,qwen25_05b_instruct_fp16,90.66,22.49610574898124,7.013185429194635,2.7737094116860725,0.225,200,fp16
bigbenchhard,qwen25_05b_instruct_q8_0,55.333333333333336,34.59893487401373,6.599886898723996,5.859585041411045,0.2878787878787879,198,q8_0
commonsenseqa,qwen25_05b_instruct_q8_0,27.57,9.712712490318962,6.103734126984127,2.4029804563739456,0.315,200,q8_0
gsm8k,qwen25_05b_instruct_q8_0,48.68,55.490844009117595,3.503970057655938,1.0341623280525731,0.035,200,q8_0
humaneval,qwen25_05b_instruct_q8_0,250.46,79.72201959410752,1.2032471901216693,0.09725572378701385,0.54,50,q8_0
truthfulqa,qwen25_05b_instruct_q8_0,46.058500000000095,14.721052089545545,3.4850496887258133,1.469166106527232,0.22,200,q8_0
bigbenchhard,qwen25_05b_instruct_q4_1,66.91878172588832,51.24185851249307,9.437011858098227,8.690230180261475,0.28426395939086296,197,q4_1
commonsenseqa,qwen25_05b_instruct_q4_1,28.455,8.356863095924218,5.817031273713499,1.6913749797483015,0.365,200,q4_1
gsm8k,qwen25_05b_instruct_q4_1,90.51,126.33901866878243,3.0599567124384333,1.6135594967698852,0.07,200,q4_1
humaneval,qwen25_05b_instruct_q4_1,264.2822085889571,125.86959297065435,1.1511502170738763,0.20567746400887396,0.7484662576687117,163,q4_1
truthfulqa,qwen25_05b_instruct_q4_1,42.34,12.46923450117232,3.5001987864310196,1.877814310981795,0.295,200,q4_1
bigbenchhard,qwen25_05b_instruct_q4_K_M,73.6919191919192,46.03387668217154,8.47772176799998,8.769201836198798,0.2474747474747475,198,q4_K_M
commonsenseqa,qwen25_05b_instruct_q4_K_M,33.285,8.935490470575678,6.690870542987478,2.5538584868318863,0.315,200,q4_K_M
gsm8k,qwen25_05b_instruct_q4_K_M,73.28643216080403,67.71317529043596,4.1518765096723405,1.8733731456794733,0.06030150753768844,199,q4_K_M
humaneval,qwen25_05b_instruct_q4_K_M,254.92,128.78899686807765,1.2184685036667642,0.18504419330670568,0.56,50,q4_K_M
truthfulqa,qwen25_05b_instruct_q4_K_M,54.07609999999999,16.86754232335439,4.083581146273279,1.789328523942002,0.26,200,q4_K_M
bigbenchhard,qwen25_05b_instruct_q4_0,106.21827411167513,79.83182623916092,10.854030746983259,9.412246426485433,0.2233502538071066,197,q4_0
commonsenseqa,qwen25_05b_instruct_q4_0,26.75,4.694431642085233,5.714934343434343,1.8619885458498526,0.28,200,q4_0
gsm8k,qwen25_05b_instruct_q4_0,121.8,115.5368504811148,1.98119627077235,1.1721109899016267,0.05,200,q4_0
humaneval,qwen25_05b_instruct_q4_0,232.44171779141104,102.3621082815599,1.0247191084713816,0.1475039046394422,0.7177914110429447,163,q4_0
truthfulqa,qwen25_05b_instruct_q4_0,42.575,12.754519348807131,2.8025123334819146,1.0543852542400205,0.24,200,q4_0
bigbenchhard,qwen25_05b_instruct_q4_K_S,73.20100502512562,43.29030263251951,7.457373894103507,6.199539288093369,0.24623115577889448,199,q4_K_S
commonsenseqa,qwen25_05b_instruct_q4_K_S,35.11,9.508414681151834,4.541983308358308,1.7772097845116825,0.365,200,q4_K_S
gsm8k,qwen25_05b_instruct_q4_K_S,49.57,39.89628639788055,4.015778826924369,1.1592756878862371,0.08,200,q4_K_S
humaneval,qwen25_05b_instruct_q4_K_S,224.1,85.01962558547218,1.132597773986569,0.12266531586832403,0.52,50,q4_K_S
truthfulqa,qwen25_05b_instruct_q4_K_S,51.91550000000007,16.324089230213744,4.0401167527460045,1.8961272068100985,0.26,200,q4_K_S
bigbenchhard,qwen25_05b_instruct_q3_K_L,80.74056767676754,49.05982179819688,10.782730598741546,10.515111895497926,0.2828282828282828,198,q3_K_L
commonsenseqa,qwen25_05b_instruct_q3_K_L,29.52,4.759502528795215,6.838845238095238,1.5571076870406633,0.305,200,q3_K_L
gsm8k,qwen25_05b_instruct_q3_K_L,42.58291457286432,12.512293330627093,4.092033485552706,1.177214815260445,0.03015075376884422,199,q3_K_L
humaneval,qwen25_05b_instruct_q3_K_L,268.03067484662574,107.01254243513075,1.0520164618011816,0.11449144801023307,0.7177914110429447,163,q3_K_L
truthfulqa,qwen25_05b_instruct_q3_K_L,45.945,13.100384550725389,3.480246295457614,2.50728952518105,0.31,200,q3_K_L
bigbenchhard,qwen25_05b_instruct_q3_K_M,56.13959390862904,30.88126133879711,5.80372381898061,4.419419666119489,0.2639593908629442,197,q3_K_M
commonsenseqa,qwen25_05b_instruct_q3_K_M,31.93,5.4969246769919105,3.5173659285159284,0.8953194798496933,0.37,200,q3_K_M
gsm8k,qwen25_05b_instruct_q3_K_M,42.255,22.06932829191413,3.6639513983765606,0.90261864123143,0.065,200,q3_K_M
humaneval,qwen25_05b_instruct_q3_K_M,261.3353658536585,110.37833862352089,1.0186470749383785,0.09618154335374339,0.7012195121951219,164,q3_K_M
truthfulqa,qwen25_05b_instruct_q3_K_M,44.545,13.495875975338116,3.1891842890543205,1.4863699943586868,0.245,200,q3_K_M
bigbenchhard,qwen25_05b_instruct_q3_K_S,118.87448979591804,226.86074066172077,13.851956063159133,11.82553783944657,0.1989795918367347,196,q3_K_S
commonsenseqa,qwen25_05b_instruct_q3_K_S,29.695,5.0027103206925565,6.607906162464985,1.6626736735080503,0.255,200,q3_K_S
gsm8k,qwen25_05b_instruct_q3_K_S,74.735,302.0243338976707,3.0389327380017725,1.2390322409512051,0.01,200,q3_K_S
humaneval,qwen25_05b_instruct_q3_K_S,351.11392405063293,169.78134963495492,1.8072046398775798,0.6046209342141257,0.7721518987341772,158,q3_K_S
truthfulqa,qwen25_05b_instruct_q3_K_S,46.55,12.463312996722475,3.014579607075566,1.106787936483256,0.31,200,q3_K_S
bigbenchhard,qwen25_15b_instruct_q4_1,175.00510204081633,101.90329742023926,21.878705253327183,14.551828605691325,0.33163265306122447,196,q4_1
commonsenseqa,qwen25_15b_instruct_q4_1,97.995,16.288077922580683,13.880469155844155,2.3909931628756227,0.67,200,q4_1
gsm8k,qwen25_15b_instruct_q4_1,139.505,83.44221347705097,15.37119526859085,7.53044044968067,0.085,200,q4_1
humaneval,qwen25_15b_instruct_q4_1,531.0552147239264,227.79054846404927,3.6202210407115873,0.9178483070949403,0.07975460122699386,163,q4_1
truthfulqa,qwen25_15b_instruct_q4_1,141.88,40.14953956944203,9.286539217455502,2.7106416991306532,0.295,200,q4_1
bigbenchhard,qwen25_15b_instruct_q4_K_M,174.54314720812184,99.04299425225749,23.422401295171646,14.492595986791162,0.3248730964467005,197,q4_K_M
commonsenseqa,qwen25_15b_instruct_q4_K_M,98.485,18.222239849305794,14.01486685463659,3.0011322757009764,0.625,200,q4_K_M
gsm8k,qwen25_15b_instruct_q4_K_M,123.76,28.83783109931402,13.571696900321902,3.5041927647378484,0.12,200,q4_K_M
humaneval,qwen25_15b_instruct_q4_K_M,433.4,224.20353362468646,4.247965705206752,1.6522787684630982,0.2,50,q4_K_M
truthfulqa,qwen25_15b_instruct_q4_K_M,152.88250000000014,42.88032011325356,10.603677567310132,3.7039832119352893,0.24,200,q4_K_M
bigbenchhard,qwen25_15b_instruct_q4_0,180.7286432160804,175.0660098699522,21.65097986861016,15.45571741234685,0.32663316582914576,199,q4_0
commonsenseqa,qwen25_15b_instruct_q4_0,93.525,15.12359051117653,13.346746031746033,2.1746262288677207,0.655,200,q4_0
gsm8k,qwen25_15b_instruct_q4_0,120.43,26.46064870044272,12.41085345904096,2.870095207922529,0.09,200,q4_0
humaneval,qwen25_15b_instruct_q4_0,437.2865853658537,198.28704375421023,4.02114306675588,1.812799330781447,0.2682926829268293,164,q4_0
truthfulqa,qwen25_15b_instruct_q4_0,134.955,38.732337196761286,9.334538691456949,3.4486554904271927,0.245,200,q4_0
bigbenchhard,qwen25_15b_instruct_q4_K_S,223.35384615384615,164.04626869030983,29.054143122411418,19.340105908649146,0.3333333333333333,195,q4_K_S
commonsenseqa,qwen25_15b_instruct_q4_K_S,95.18,18.614243209200215,13.540446428571428,2.641034225549247,0.575,200,q4_K_S
gsm8k,qwen25_15b_instruct_q4_K_S,120.72,30.144069476816092,12.92313406038406,3.223100311372685,0.13,200,q4_K_S
humaneval,qwen25_15b_instruct_q4_K_S,431.48,211.78688171203174,3.7152812458414393,1.0323216260053774,0.18,50,q4_K_S
truthfulqa,qwen25_15b_instruct_q4_K_S,145.715,40.430022366339514,10.185272893929694,3.946190345972432,0.225,200,q4_K_S
bigbenchhard,qwen25_15b_instruct_q3_K_L,202.46733668341707,121.5290533016952,30.154326637321905,48.23678399577661,0.2864321608040201,199,q3_K_L
commonsenseqa,qwen25_15b_instruct_q3_K_L,112.32,16.644905055950545,15.56669733044733,2.395813011857133,0.445,200,q3_K_L
gsm8k,qwen25_15b_instruct_q3_K_L,167.87,106.83055244017682,19.365154860137647,9.832114529008264,0.085,200,q3_K_L
humaneval,qwen25_15b_instruct_q3_K_L,586.3803680981595,266.5281633044275,4.400152312752907,1.2055276807331032,0.03067484662576687,163,q3_K_L
truthfulqa,qwen25_15b_instruct_q3_K_L,161.865,46.61880888341682,11.252740640343513,4.510474465161713,0.315,200,q3_K_L
bigbenchhard,qwen25_15b_instruct_q3_K_M,191.745,115.7796380975081,24.11429632340907,20.745463155273097,0.26,200,q3_K_M
commonsenseqa,qwen25_15b_instruct_q3_K_M,108.37,16.980127314543033,15.128822913197915,2.709114193658386,0.4,200,q3_K_M
gsm8k,qwen25_15b_instruct_q3_K_M,184.35,186.65184719231019,14.879412631257587,7.618413927045236,0.065,200,q3_K_M
humaneval,qwen25_15b_instruct_q3_K_M,520.2012195121952,235.56730063261756,3.8435018689824156,0.9980479766009777,0.018292682926829267,164,q3_K_M
truthfulqa,qwen25_15b_instruct_q3_K_M,150.88,43.66392437078104,11.54584903748307,5.093887756396581,0.245,200,q3_K_M
bigbenchhard,qwen25_15b_instruct_q3_K_S,245.1340206185567,141.4651775285385,34.323875157787604,58.156995812359995,0.26288659793814434,194,q3_K_S
commonsenseqa,qwen25_15b_instruct_q3_K_S,115.3,17.9935778604786,15.148766008991009,3.2115472025888843,0.57,200,q3_K_S
gsm8k,qwen25_15b_instruct_q3_K_S,161.405,116.00351309443718,21.34356107879031,12.454624484358481,0.03,200,q3_K_S
humaneval,qwen25_15b_instruct_q3_K_S,93.171875,248.69255318791846,0.4576661620427452,1.0993985603704972,0.16666666666666666,192,q3_K_S
truthfulqa,qwen25_15b_instruct_q3_K_S,161.425,44.09474011180515,11.424699748642912,4.51565168093644,0.185,200,q3_K_S

